But How Does It Work in Theory? Linear SVM with Random Features

We prove that, under low noise assumptions, the support vector machine with $N\ll m$ random features (RFSVM) can achieve the learning rate faster than $O(1/\sqrt{m})$ on a training set with $m$ samples when an optimized feature map is used. Our work extends the previous fast rate analysis of random features method from least square loss to 0-1 loss. We also show that the reweighted feature selection method, which approximates the optimized feature map, helps improve the performance of RFSVM in experiments on a synthetic data set.

==> images/log.txt <==
### set up data parameters
gap = 0.2
label_prob = 0.8
samplesize = 1500
logclist = np.arange(-4,2,0.2)
trials = 10

### set up feature parameters
X_pool_fraction = 0.3
feature_pool_size = 300
n_components = 3

